Strengthening Deterministic Policies for POMDPs

The synthesis problem for partially observable Markov decision processes (POMDPs) is to compute a policy that satisfies a given specification. Such policies have to take the full execution history of a POMDP into account, rendering the problem undecidable in general. A common approach is to use a limited amount of memory and randomize over potential choices. Yet, this problem is still NP-hard and often computationally intractable in practice. A restricted problem is to use neither history nor randomization, yielding policies that are called stationary and deterministic. Previous approaches to compute such policies employ mixed-integer linear programming (MILP). We provide a novel MILP encoding that supports sophisticated specifications in the form of temporal logic constraints. It is able to handle an arbitrary number of such specifications. Yet, randomization and memory are often mandatory to achieve satisfactory policies. First, we extend our encoding to deliver a restricted class of randomized policies. Second, based on the results of the original MILP, we employ a preprocessing of the POMDP to encompass memory-based decisions. The advantages of our approach over state-of-the-art POMDP solvers lie (1) in the flexibility to strengthen simple deterministic policies without losing computational tractability and (2) in the ability to enforce the provable satisfaction of arbitrarily many specifications. The latter point allows taking trade-offs between performance and safety aspects of typical POMDP examples into account. We show the effectiveness of our method on a broad range of benchmarks.

==> img/DespotResults.dat <==
#			Basic	SplitAll	Random
1d			0	1.06		0.95
3x3grid_avoid		0.85	0.97		0.83
3x3grid\_sl\_avoid	0.89	1.06		0.77
4x3.95			0	0		0
4x4.95			0	0		0
4x4grid\_avoid		0.89	0.97		0.89
4x4grid\_sl\_avoid	1.0	1.07		0.98
cheese.95		0	0		0
crypt3			0.44	0.51		0.44
crypt4			0.32	0.59		0.33
crypt5			0.22	0.48		0.23
crypt6			0.19	0		0.18
hallway			0	0		0
hallway2		0	0		0
janitor_3x3		0.77	0.76		0.73
janitor_4x4		0.74	0.75		0.76
janitor_5x5		0.75	0.73		0.73
milos-aaai97		0	0		0
mini-hall		0	0		0
network			0	80.54		0
paint.95		0	0		0
parr95.95		0	0		0
repudiation_4		0.24	0.24		0.25
repudiation_8		0.15	0.12		0.09
rock_sample_4_2		19.02	18.82		18.48
shuttle.95		0	0		0
tiger.aaai		0	1.44		0
tiger-grid		0	0		0


==> img/DespotTimes.dat <==
#			Basic	SplitAll	Random
1d			43200	7735		10509
3x3grid_avoid		14.25	11.9		13.97
3x3grid\_sl\_avoid	40.58	86.45		25.07
4x3.95			43200	43200		43200
4x4.95			43200	43200		43200
4x4grid\_avoid		58.54	18.45		54.88
4x4grid\_sl\_avoid	68.88	105.3		57.32
cheese.95		43200	43200		43200
crypt3			179.7	225.1		178.5
crypt4			1376	1431		1287
crypt5			3795	3753		3804
crypt6			3238	43200		3245
hallway			43200	0		43200
hallway2		43200	0		43200
janitor_3x3		4458	3943		5384
janitor_4x4		10465	9950		12184
janitor_5x5		14924	15523		15291
milos-aaai97		42.5	42.16		42.6
mini-hall		43200	43200		43200
network			43200	18652		43200
paint.95		43200	43200		43200
parr95.95		43200	43200		43200
repudiation_4		11.56	14.7		10.6
repudiation_8		115.9	161.7		125.1
rock_sample_4_2		1473	87.12		1480
shuttle.95		43200	43200		43200
tiger.aaai		43200	37427		43200
tiger-grid		43200	43200		43200


==> img/SarsopResults.dat <==
#			Basic	SplitAll	Random
1d			0.95	1.06		0.95
3x3grid_avoid		0.83	0.97		0.83
3x3grid\_sl\_avoid	0.91	1.07		0.78
4x3.95			1.8	2.2		1.8
4x4.95			3.5	4.4		3.5
4x4grid\_avoid		0.89	0.96		0.89
4x4grid\_sl\_avoid	0.98	1.05		0.98
cheese.95		3.3	3.3		3.3
crypt3			0.47	0.53		0.47
crypt4			0.31	0.54		0.31
crypt5			0.23	0.51		0.23
crypt6			0.18	0		0.18
hallway			0	0		0
hallway2		0	0		0
janitor_3x3		0.74	0.74		0.74
janitor_4x4		0.75	0.75		0.75
janitor_5x5		0.74	0.74		0.74
milos-aaai97		0	0		0
mini-hall		2.6	3.2		2.6
network			30.5	0		30.5
paint.95		1.9	6.1		1.9
parr95.95		6.8	6.8		6.8
repudiation_4		0.24	0.24		0.24
repudiation_8		0.12	0.12		0.12
rock_sample_4_2		18.6	18.95		18.6
shuttle.95		31.2	31.2		31.2
tiger.aaai		0.61	1.62		0.61
tiger-grid		0	0		0.83


==> img/SarsopTimes.dat <==
#			Basic	SplitAll	Random
1d			0.003	0.01		0.003
3x3grid_avoid		0.002	0.002		0.002
3x3grid\_sl\_avoid	0.002	0.003		0.002
4x3.95			1.02	1.1		2.7
4x4.95			0.05	0.19		0.1
4x4grid\_avoid		0.002	0.02		0.002
4x4grid\_sl\_avoid	0.01	0.09		0.002
cheese.95		0.03	0.42		0.04
crypt3			0.1	0.28		0.12
crypt4			2.71	20.7		4.0
crypt5			873	5910		1963
crypt6			6987	43200		27914
hallway			43200	0		43200
hallway2		43200	0		43200
janitor_3x3		0.26	2.06		0.36
janitor_4x4		33.1	503		47.8
janitor_5x5		669	13204		1132.7
milos-aaai97		0.08	3.8		42.6
mini-hall		0.04	1.3		0.10
network			31795	43200		31151
paint.95		0.56	0.14		2.42
parr95.95		0.02	0.07		0.02
repudiation_4		0.005	0.01		0.003
repudiation_8		0.03	0.05		0.03
rock_sample_4_2		0.12	1.56		0.19
shuttle.95		0.05	0.09		0.04
tiger.aaai		0.01	0.08		0.02
tiger-grid		43200	43200		4459

